A modular framework for stabilizing deep reinforcement learning control

We propose a framework for the design of feedback controllers that combines the optimization-driven and model-free advantages of deep reinforcement learning with the stability guarantees provided by using the Youla-Kucera parameterization to define the search domain. Recent advances in behavioral systems allow us to construct a data-driven internal model; this enables an alternative realization of the Youla-Kucera parameterization based entirely on input-output exploration data. Using a neural network to express a parameterized set of nonlinear stable operators enables seamless integration with standard deep learning libraries. We demonstrate the approach on a realistic simulation of a two-tank system.

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> references.txt <==
Amos, B., Xu, L., Kolter, J.Z., 2017. Input convex neural networks, in: Precup, D., Teh, Y.W. (Eds.), Proceedings of the 34th International Conference on Machine Learning, Proceedings of Machine Learning Research. PMLR, pp. 146–155.

Anderson, B.D.O., 1998. From Youla–Kucera to identification, adaptive and nonlinear control. Automatica 34, 1485–1506. https://doi.org/10.1016/S0005-1098(98)80002-2

Berberich, J., Allgower, F., 2020. A trajectory-based framework for data-driven system analysis and control, in: 2020 European Control Conference (ECC). Presented at the 2020 European Control Conference (ECC), IEEE, Saint Petersburg, Russia, pp. 1365–1370. https://doi.org/10.23919/ECC51009.2020.9143608

Berkenkamp, F., Turchetta, M., Schoellig, A., Krause, A., 2017. Safe model-based reinforcement learning with stability guarantees, in: Advances in Neural Information Processing Systems.

Buşoniu, L., de Bruin, T., Tolić, D., Kober, J., Palunko, I., 2018. Reinforcement learning for control: performance, stability, and deep approximators. Annual Reviews in Control 46, 8–28. https://doi.org/10.1016/j.arcontrol.2018.09.005

Friedrich, S.R., Buss, M., 2017. A robust stability approach to robot reinforcement learning based on a parameterization of stabilizing controllers, in: 2017 IEEE International Conference on Robotics and Automation (ICRA). Presented at the 2017 IEEE International Conference on Robotics and Automation (ICRA), IEEE, Singapore, Singapore, pp. 3365–3372. https://doi.org/10.1109/ICRA.2017.7989382

Fujimoto, S., van Hoof, H., Meger, D., 2018. Addressing function approximation error in actor-critic methods, in: Dy, J., Krause, A. (Eds.), Proceedings of the 35th International Conference on Machine Learning, Proceedings of Machine Learning Research. PMLR, pp. 1587–1596.

Han, M., Zhang, L., Wang, J., Pan, W., 2020. Actor-critic reinforcement learning for control with stability guarantee. IEEE Robot. Autom. Lett. 5, 6217–6224. https://doi.org/10.1109/LRA.2020.3011351

Jin, M., Lavaei, J., 2020. Stability-certified reinforcement learning: a control-theoretic perspective. IEEE Access 8, 229086–229100. https://doi.org/10.1109/ACCESS.2020.3045114

Khalil, H.K., 2002. Nonlinear systems. Prentice-Hall.

Konda, V., Tsitsiklis, J., 1999. Actor-critic algorithms, in: Solla, S., Leen, T., Müller, K. (Eds.), Advances in Neural Information Processing Systems. MIT Press.

Lawrence, N.P., Forbes, M.G., Loewen, P.D., McClement, D.G., Backström, J.U., Gopaluni, R.B., 2022. Deep reinforcement learning with shallow controllers: an experimental application to PID tuning. Control Engineering Practice 121, 105046. https://doi.org/10.1016/j.conengprac.2021.105046

Lawrence, N.P., Loewen, P.D., Forbes, M.G., Backström, J.U., Gopaluni, R.B., 2020. Almost surely stable deep dynamics, in: Larochelle, H., Ranzato, M., Hadsell, R., Balcan, M.F., Lin, H. (Eds.), Advances in Neural Information Processing Systems. Curran Associates, Inc., pp. 18942–18953.

Lillicrap, T.P., Hunt, J.J., Pritzel, A., Heess, N., Erez, T., Tassa, Y., Silver, D., Wierstra, D., 2015. Continuous control with deep reinforcement learning. https://doi.org/10.48550/ARXIV.1509.02971

Markovsky, I., Dörfler, F., 2021. Behavioral systems theory in data-driven analysis, signal processing, and control. Annual Reviews in Control S1367578821000754. https://doi.org/10.1016/j.arcontrol.2021.09.005

Mnih, V., Kavukcuoglu, K., Silver, D., Rusu, A.A., Veness, J., Bellemare, M.G., Graves, A., Riedmiller, M., Fidjeland, A.K., Ostrovski, G., Petersen, S., Beattie, C., Sadik, A., Antonoglou, I., King, H., Kumaran, D., Wierstra, D., Legg, S., Hassabis, D., 2015. Human-level control through deep reinforcement learning. Nature 518, 529–533. https://doi.org/10.1038/nature14236

Nian, R., Liu, J., Huang, B., 2020. A review on reinforcement learning: Introduction and applications in industrial process control. Computers & Chemical Engineering 139, 106886. https://doi.org/10.1016/j.compchemeng.2020.106886

Revay, M., Wang, R., Manchester, I.R., 2021. Recurrent equilibrium networks: Flexible dynamic models with guaranteed stability and robustness. https://doi.org/10.48550/ARXIV.2104.05942

Roberts, J.W., Manchester, I.R., Tedrake, R., 2011. Feedback controller parameterizations for reinforcement learning, in: 2011 IEEE Symposium on Adaptive Dynamic Programming and Reinforcement Learning (ADPRL). Presented at the 2011 IEEE SSCI Symposium on Adaptive Dynamic Programming and Reinforcement Learning (ADPRL 2011), IEEE, Paris, pp. 310–317. https://doi.org/10.1109/ADPRL.2011.5967370

Silver, D., Lever, G., Heess, N., Degris, T., Wierstra, D., Riedmiller, M., 2014. Deterministic policy gradient algorithms, in: International Conference on Machine Learning. PMLR, pp. 387–395.

Spielberg, S., Tulsyan, A., Lawrence, N.P., Loewen, P.D., Gopaluni, R.B., 2019. Toward self‐driving processes: a deep reinforcement learning approach to control. AIChE Journal 65. https://doi.org/10.1002/aic.16689

Sutton, R.S., Barto, A.G., 2018. Reinforcement learning: an introduction, Second edition. ed, Adaptive computation and machine learning series. The MIT Press, Cambridge, Massachusetts.

Sutton, R.S., McAllester, D., Singh, S., Mansour, Y., 1999. Policy gradient methods for reinforcement learning with function approximation, in: Solla, S., Leen, T., Müller, K. (Eds.), Advances in Neural Information Processing Systems. MIT Press.

Tian, J., contributors,  other, 2020. ReinforcementLearning.jl: a reinforcement learning package for the Julia programming language.

van Waarde, H.J., De Persis, C., Camlibel, M.K., Tesi, P., 2020. Willems’ fundamental lemma for state-space systems and its extension to multiple datasets. IEEE Control Systems Letters 4, 602–607. https://doi.org/10.1109/LCSYS.2020.2986991

Wang, R., Barbara, N.H., Revay, M., Manchester, I.R., 2022. Learning over all stabilizing nonlinear controllers for a partially-observed linear system. IEEE Control Systems Letters 7, 91–96. https://doi.org/10.1109/LCSYS.2022.3184847

Willems, J.C., Rapisarda, P., Markovsky, I., De Moor, B.L.M., 2005. A note on persistency of excitation. Systems & Control Letters 54, 325–329. https://doi.org/10.1016/j.sysconle.2004.09.003

Zanon, M., Gros, S., 2020. Safe reinforcement learning using robust MPC. IEEE Transactions on Automatic Control 66, 3638–3652. https://doi.org/10.1109/TAC.2020.3024161
